Local Solvers for High-Order Patch Smoothers via p-Multigrid

I propose a vertex patch smoother where local problems are solved inexactly by a nested, matrix-free p-multigrid, creating a multigrid-within-multigrid framework. A single iteration of the local solver can be evaluated with $\mathcal{O}(p^{d+1})$ operations, and the approach is applicable to non-separable problems on unstructured meshes. Numerical experiments demonstrate limited sensitivity to geometric distortion and high-contrast coefficients. When used in a global geometric multigrid solver, the method achieves robustness with respect to both polynomial degree $p$ and mesh refinement, even on heavily distorted meshes.

==> figures/vmult_vs_new.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vmult_vs_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1824.93480317bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21967449)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/vmult_vs_new.pdf}}%
    \put(0.4457509,0.00103385){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$r_{(j)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/vmult_vs_new.pdf}}%
    \put(0.81973686,0.00103385){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P^{-1}_{(j)} r_{(j)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/vmult_vs_new.pdf}}%
    \put(0.97973616,0.13578101){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(e)}^T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/vmult_vs_new.pdf}}%
    \put(0.62275209,0.13578101){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\tilde{A}^{-1}_{(j)}$\end{tabular}}}}%
    \put(0.46793632,0.13578101){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(j)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/vmult_vs_new.pdf}}%
    \put(0.01915307,0.13578101){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\bar{\Pi}_{(e)}$\end{tabular}}}}%
    \put(0.13186556,0.00103385){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$x_{(j)}$, $b_{(j)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/vmult_vs_new.pdf}}%
    \put(0.46411137,0.21120293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}unused\end{tabular}}}}%
    \put(0.55954723,0.21120293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}partial result\end{tabular}}}}%
    \put(0.71233692,0.21120293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}valid\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/vmult_vs_new.pdf}}%
    \put(0.24535992,0.13395018){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\bar{A}_{(e)}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> results/Jac_cart_2D.csv <==
degree,distortion,count,min,max,avg
3,0.0,1,9,9,9.00
4,0.0,1,8,8,8.00
5,0.0,1,10,10,10.00
6,0.0,1,10,10,10.00
7,0.0,1,13,13,13.00
8,0.0,1,10,10,10.00
9,0.0,1,11,11,11.00
10,0.0,1,13,13,13.00
11,0.0,1,14,14,14.00
12,0.0,1,16,16,16.00
13,0.0,1,18,18,18.00
14,0.0,1,20,20,20.00
15,0.0,1,22,22,22.00
16,0.0,1,16,16,16.00
17,0.0,1,17,17,17.00
18,0.0,1,18,18,18.00
19,0.0,1,19,19,19.00
20,0.0,1,20,20,20.00
21,0.0,1,20,20,20.00
22,0.0,1,22,22,22.00
23,0.0,1,24,24,24.00
24,0.0,1,25,25,25.00
25,0.0,1,27,27,27.00
26,0.0,1,28,28,28.00
27,0.0,1,29,29,29.00
28,0.0,1,30,30,30.00
29,0.0,1,32,32,32.00
30,0.0,1,33,33,33.00
31,0.0,1,34,34,34.00


==> results/Jac_cart_3D.csv <==
degree,distortion,count,min,max,avg
3,0.0,1,9,9,9.00
4,0.0,1,9,9,9.00
5,0.0,1,13,13,13.00
6,0.0,1,13,13,13.00
7,0.0,1,16,16,16.00
8,0.0,1,13,13,13.00
9,0.0,1,13,13,13.00
10,0.0,1,16,16,16.00
11,0.0,1,17,17,17.00
12,0.0,1,19,19,19.00
13,0.0,1,21,21,21.00
14,0.0,1,23,23,23.00
15,0.0,1,25,25,25.00
16,0.0,1,18,18,18.00

==> results/cartesian_const_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.,20,2,2,2.00
3,0.05,1.,20,6,7,6.90
3,0.1,1.,20,7,8,7.85
3,0.15,1.,20,8,9,8.75
3,0.2,1.,20,9,10,9.45
3,0.25,1.,20,9,12,10.30
3,0.3,1.,20,9,13,11.05
3,0.35,1.,20,8,15,11.75
3,0.40,1.,20,11,999,63.55
7,0.0,1.,20,3,3,3.00
7,0.05,1.,20,7,8,7.95
7,0.1,1.,20,8,9,8.90
7,0.15,1.,20,9,11,9.90
7,0.2,1.,20,10,14,11.35
7,0.25,1.,20,10,15,12.40
7,0.3,1.,20,13,19,15.55
7,0.35,1.,20,14,43,19.70
7,0.40,1.,20,12,999,168.45
15,0.0,1.,20,4,4,4.00
15,0.05,1.,20,8,8,8.00
15,0.1,1.,20,9,10,9.35
15,0.15,1.,20,9,11,10.45
15,0.2,1.,20,10,13,12.05
15,0.25,1.,20,11,16,13.95
15,0.3,1.,20,13,21,17.05
15,0.35,1.,20,14,71,21.20
15,0.40,1.,20,16,999,266.80


==> results/cartesian_const_3D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,20,2,2,2.00
3,0.05,1.0,20,5,6,5.95
3,0.1,1.0,20,6,8,7.05
3,0.15,1.0,20,7,10,8.25
3,0.2,1.0,20,8,10,8.90
3,0.25,1.0,20,8,12,10.25
3,0.3,1.0,20,9,12,10.25
7,0.0,1.0,20,3,3,3.00
7,0.05,1.0,20,6,8,7.15
7,0.1,1.0,20,8,9,8.30
7,0.15,1.0,20,8,10,9.00
7,0.2,1.0,20,9,12,10.25
7,0.25,1.0,20,10,14,11.50
7,0.3,1.0,20,11,9999,1011.50
15,0.0,1.0,20,4,4,4.00
15,0.05,1.0,20,7,8,7.10
15,0.1,1.0,20,8,9,8.30
15,0.15,1.0,20,8,11,9.40
15,0.2,1.0,20,9,13,11.00
15,0.25,1.0,20,11,9999,517.30
15,0.3,1.0,20,11,9999,2513.90


==> results/fullMG_3Dref1.csv <==
degree,distortion,mu,count,min,max,avg
3,0.10,1.0,1,7,7,7.00
3,0.25,1.0,1,7,7,7.00
7,0.10,1.0,1,9,9,9.00
7,0.25,1.0,1,10,10,10.00
15,0.10,1.0,1,12,12,12.00
15,0.25,1.0,1,13,13,13.00


==> results/fullMG_3Dref3.csv <==
degree,distortion,mu,count,min,max,avg
3,0.10,1.0,1,6,6,6.00
3,0.25,1.0,1,7,7,7.00
7,0.10,1.0,1,7,7,7.00
7,0.25,1.0,1,8,8,8.00
15,0.10,1.0,1,9,9,9.00
15,0.25,1.0,1,10,10,10.00


==> results/fullMG_const2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,5,5,5.00
3,0.1,1.0,1,6,6,6.00
3,0.15,1.0,1,6,6,6.00
3,0.25,1.0,1,7,7,7.00
3,0.3,1.0,1,8,8,8.00
3,0.35,1.0,1,9,9,9.00
7,0.0,1.0,1,5,5,5.00
7,0.1,1.0,1,6,6,6.00
7,0.15,1.0,1,7,7,7.00
7,0.25,1.0,1,8,8,8.00
7,0.3,1.0,1,9,9,9.00
7,0.35,1.0,1,10,10,10.00
15,0.0,1.0,1,6,6,6.00
15,0.1,1.0,1,7,7,7.00
15,0.15,1.0,1,8,8,8.00
15,0.25,1.0,1,9,9,9.00
15,0.3,1.0,1,10,10,10.00
15,0.35,1.0,1,11,11,11.00


==> results/fullMG_const2D_2pmg.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,4,4,4.00
3,0.1,1.0,1,5,5,5.00
3,0.15,1.0,1,5,5,5.00
3,0.25,1.0,1,6,6,6.00
3,0.3,1.0,1,6,6,6.00
3,0.35,1.0,1,7,7,7.00
7,0.0,1.0,1,4,4,4.00
7,0.1,1.0,1,5,5,5.00
7,0.15,1.0,1,5,5,5.00
7,0.25,1.0,1,6,6,6.00
7,0.3,1.0,1,7,7,7.00
7,0.35,1.0,1,8,8,8.00
15,0.0,1.0,1,5,5,5.00
15,0.1,1.0,1,6,6,6.00
15,0.15,1.0,1,6,6,6.00
15,0.25,1.0,1,7,7,7.00
15,0.3,1.0,1,8,8,8.00
15,0.35,1.0,1,9,9,9.00


==> results/fullMG_const2D_cart.csv <==
degree,distortion,mu,count,min,max,avg
3,0,1.0,1,4,4,4.00
3,0.1,1.0,1,5,5,5.00
3,0.25,1.0,1,6,6,6.00
3,0.35,1.0,1,8,8,8.00
7,0,1.0,1,3,3,3.00
7,0.1,1.0,1,5,5,5.00
7,0.25,1.0,1,6,6,6.00
7,0.35,1.0,1,9,9,9.00
15,0,1.0,1,3,3,3.00
15,0.1,1.0,1,5,5,5.00
15,0.25,1.0,1,6,6,6.00
15,0.35,1.0,1,9999,9999,9999.00


==> results/fullMG_const2D_exact.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,4,4,4.00
3,0.1,1.0,1,5,5,5.00
3,0.15,1.0,1,5,5,5.00
3,0.25,1.0,1,6,6,6.00
3,0.3,1.0,1,6,6,6.00
3,0.35,1.0,1,7,7,7.00
7,0.0,1.0,1,3,3,3.00
7,0.1,1.0,1,5,5,5.00
7,0.15,1.0,1,5,5,5.00
7,0.25,1.0,1,6,6,6.00
7,0.3,1.0,1,6,6,6.00
7,0.35,1.0,1,7,7,7.00
15,0.0,1.0,1,3,3,3.00
15,0.1,1.0,1,5,5,5.00
15,0.15,1.0,1,5,5,5.00
15,0.25,1.0,1,6,6,6.00
15,0.3,1.0,1,6,6,6.00
15,0.35,1.0,1,7,7,7.00


==> results/fullMG_const3D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,6,6,6.00
3,0.1,1.0,1,6,6,6.00
3,0.15,1.0,1,6,6,6.00
3,0.25,1.0,1,7,7,7.00
3,0.3,1.0,1,7,7,7.00
7,0.0,1.0,1,8,8,8.00
7,0.1,1.0,1,8,8,8.00
7,0.15,1.0,1,8,8,8.00
7,0.25,1.0,1,9,9,9.00
7,0.3,1.0,1,9,9,9.00
15,0.0,1.0,1,10,10,10.00
15,0.1,1.0,1,10,10,10.00
15,0.15,1.0,1,11,11,11.00
15,0.25,1.0,1,11,11,11.00
15,0.3,1.0,1,12,12,12.00


==> results/fullMG_const3D_2pmg.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,4,4,4.00
3,0.1,1.0,1,5,5,5.00
3,0.15,1.0,1,5,5,5.00
3,0.25,1.0,1,5,5,5.00
3,0.3,1.0,1,5,5,5.00
3,0.35,1.0,1,7,7,7.00
7,0.0,1.0,1,6,6,6.00
7,0.1,1.0,1,6,6,6.00
7,0.15,1.0,1,6,6,6.00
7,0.25,1.0,1,7,7,7.00
7,0.3,1.0,1,7,7,7.00
7,0.35,1.0,1,12,12,12.00
15,0.0,1.0,1,7,7,7.00
15,0.1,1.0,1,8,8,8.00
15,0.15,1.0,1,8,8,8.00
15,0.25,1.0,1,8,8,8.00
15,0.3,1.0,1,9,9,9.00
15,0.35,1.0,1,9999,9999,9999.00


==> results/fullMG_const3D_cart.csv <==
degree,distortion,mu,count,min,max,avg
3,0,1.0,1,5,5,5.00
3,0.1,1.0,1,5,5,5.00
3,0.25,1.0,1,6,6,6.00
3,0.3,1.0,1,6,6,6.00
7,0,1.0,1,4,4,4.00
7,0.1,1.0,1,4,4,4.00
7,0.25,1.0,1,5,5,5.00
7,0.3,1.0,1,6,6,6.00
15,0,1.0,1,4,4,4.00
15,0.1,1.0,1,4,4,4.00
15,0.25,1.0,1,5,5,5.00
15,0.3,1.0,1,6,6,6.00


==> results/fullMG_const3D_exact.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,1,4,4,4.00
3,0.1,1.0,1,4,4,4.00
3,0.15,1.0,1,4,4,4.00
3,0.25,1.0,1,5,5,5.00
3,0.3,1.0,1,5,5,5.00
3,0.35,1.0,1,10,10,10.00
7,0.0,1.0,1,3,3,3.00
7,0.1,1.0,1,4,4,4.00
7,0.15,1.0,1,4,4,4.00
7,0.25,1.0,1,5,5,5.00
7,0.3,1.0,1,5,5,5.00
7,0.35,1.0,1,15,15,15.00
15,0.0,1.0,1,3,3,3.00
15,0.1,1.0,1,4,4,4.00
15,0.15,1.0,1,4,4,4.00
15,0.25,1.0,1,5,5,5.00
15,0.3,1.0,1,5,5,5.00
15,0.35,1.0,1,10,10,10.00


==> results/jump_jac_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.,20,9,9,9.00
3,0.0,1e1,20,10,10,10.00
3,0.0,1e2,20,10,10,10.00
3,0.0,1e3,20,9,9,9.00
3,0.0,1e4,20,9,9,9.00
3,0.0,1e5,20,9,9,9.00
3,0.0,1e6,20,9,9,9.00
3,0.0,1e7,20,9,9,9.00
3,0.0,1e8,20,9,9,9.00
3,0.05,1.,20,9,10,9.90
3,0.05,1e1,20,9,10,9.95
3,0.05,1e2,20,9,10,9.75
3,0.05,1e3,20,9,10,9.25
3,0.05,1e4,20,9,9,9.00
3,0.05,1e5,20,8,9,8.95
3,0.05,1e6,20,9,9,9.00
3,0.05,1e7,20,8,9,8.95
3,0.05,1e8,20,7,9,8.50
3,0.1,1.,20,9,10,9.95
3,0.1,1e1,20,10,10,10.00
3,0.1,1e2,20,9,10,9.70
3,0.1,1e3,20,9,10,9.50
3,0.1,1e4,20,9,10,9.20
3,0.1,1e5,20,8,10,9.00
3,0.1,1e6,20,8,9,8.85
3,0.1,1e7,20,8,10,9.00
3,0.1,1e8,20,7,9,8.40
3,0.15,1.,20,10,11,10.25
3,0.15,1e1,20,10,11,10.20
3,0.15,1e2,20,9,10,9.80
3,0.15,1e3,20,9,10,9.40
3,0.15,1e4,20,9,10,9.40
3,0.15,1e5,20,9,10,9.20
3,0.15,1e6,20,8,9,8.95
3,0.15,1e7,20,7,10,8.70
3,0.15,1e8,20,7,9,8.35
3,0.2,1.,20,10,11,10.55
3,0.2,1e1,20,10,11,10.20
3,0.2,1e2,20,9,11,9.90
3,0.2,1e3,20,8,11,9.55
3,0.2,1e4,20,8,10,9.30
3,0.2,1e5,20,8,10,9.05
3,0.2,1e6,20,8,10,9.10
3,0.2,1e7,20,9,10,9.05
3,0.2,1e8,20,7,9,8.55
3,0.25,1.,20,10,12,11.00
3,0.25,1e1,20,10,12,10.65
3,0.25,1e2,20,10,11,10.45
3,0.25,1e3,20,9,11,10.00
3,0.25,1e4,20,8,11,9.60
3,0.25,1e5,20,9,11,9.60
3,0.25,1e6,20,9,10,9.35
3,0.25,1e7,20,8,10,9.30
3,0.25,1e8,20,8,10,8.85
3,0.3,1.,20,10,12,11.15
3,0.3,1e1,20,9,12,10.90
3,0.3,1e2,20,9,12,10.50
3,0.3,1e3,20,9,11,10.10
3,0.3,1e4,20,9,12,9.85
3,0.3,1e5,20,9,10,9.55
3,0.3,1e6,20,8,11,9.45
3,0.3,1e7,20,8,10,9.20
3,0.3,1e8,20,8,10,9.05
3,0.35,1.,20,11,12,11.50
3,0.35,1e1,20,10,13,11.35
3,0.35,1e2,20,9,13,10.95
3,0.35,1e3,20,9,12,10.60
3,0.35,1e4,20,9,12,10.05
3,0.35,1e5,20,9,12,9.75
3,0.35,1e6,20,9,11,9.65
3,0.35,1e7,20,8,11,9.45
3,0.35,1e8,20,8,11,9.40
7,0.0,1.,20,13,13,13.00
7,0.0,1e1,20,14,14,14.00
7,0.0,1e2,20,13,13,13.00
7,0.0,1e3,20,13,13,13.00
7,0.0,1e4,20,13,13,13.00
7,0.0,1e5,20,13,13,13.00
7,0.0,1e6,20,12,12,12.00
7,0.0,1e7,20,12,12,12.00
7,0.0,1e8,20,12,12,12.00
7,0.05,1.,20,13,15,14.00
7,0.05,1e1,20,13,15,14.00
7,0.05,1e2,20,13,14,13.95
7,0.05,1e3,20,13,14,13.95
7,0.05,1e4,20,13,14,13.90
7,0.05,1e5,20,12,14,13.55
7,0.05,1e6,20,12,14,13.00
7,0.05,1e7,20,12,13,12.70
7,0.05,1e8,20,12,13,12.65
7,0.1,1.,20,14,15,14.65
7,0.1,1e1,20,14,15,14.40
7,0.1,1e2,20,14,15,14.40
7,0.1,1e3,20,13,15,14.00
7,0.1,1e4,20,13,14,13.65
7,0.1,1e5,20,12,14,13.30
7,0.1,1e6,20,12,14,13.30
7,0.1,1e7,20,12,14,12.90
7,0.1,1e8,20,12,14,13.00
7,0.15,1.,20,14,16,14.90
7,0.15,1e1,20,14,16,15.00
7,0.15,1e2,20,14,16,14.80
7,0.15,1e3,20,14,15,14.55
7,0.15,1e4,20,13,15,14.30
7,0.15,1e5,20,13,16,14.05
7,0.15,1e6,20,13,15,13.55
7,0.15,1e7,20,13,14,13.55
7,0.15,1e8,20,12,15,13.35
7,0.2,1.,20,14,17,16.00
7,0.2,1e1,20,15,17,15.90
7,0.2,1e2,20,14,17,15.65
7,0.2,1e3,20,13,16,15.00
7,0.2,1e4,20,14,17,15.00
7,0.2,1e5,20,13,16,14.50
7,0.2,1e6,20,13,15,14.40
7,0.2,1e7,20,12,15,14.05
7,0.2,1e8,20,13,16,13.85
7,0.25,1.,20,16,18,16.85
7,0.25,1e1,20,15,19,16.60
7,0.25,1e2,20,15,18,16.35
7,0.25,1e3,20,14,19,16.05
7,0.25,1e4,20,14,18,15.95
7,0.25,1e5,20,13,17,14.95
7,0.25,1e6,20,13,18,15.00
7,0.25,1e7,20,13,17,14.70
7,0.25,1e8,20,12,18,14.35
7,0.3,1.,20,15,19,17.40
7,0.3,1e1,20,15,19,16.95
7,0.3,1e2,20,15,20,17.50
7,0.3,1e3,20,14,22,17.10
7,0.3,1e4,20,15,19,16.45
7,0.3,1e5,20,14,19,15.95
7,0.3,1e6,20,14,18,15.60
7,0.3,1e7,20,13,18,15.10
7,0.3,1e8,20,14,17,15.55
7,0.35,1.,20,15,23,19.30
7,0.35,1e1,20,18,23,19.75
7,0.35,1e2,20,16,22,18.65
7,0.35,1e3,20,16,22,18.40
7,0.35,1e4,20,15,21,18.10
7,0.35,1e5,20,14,21,17.25
7,0.35,1e6,20,13,18,16.10
7,0.35,1e7,20,14,22,16.70
7,0.35,1e8,20,13,22,17.05
15,0.0,1.,20,22,22,22.00
15,0.0,1e1,20,21,21,21.00
15,0.0,1e2,20,21,21,21.00
15,0.0,1e3,20,21,21,21.00
15,0.0,1e4,20,20,20,20.00
15,0.0,1e5,20,20,20,20.00
15,0.0,1e6,20,20,20,20.00
15,0.0,1e7,20,20,20,20.00
15,0.0,1e8,20,20,20,20.00
15,0.05,1.,20,22,23,22.20
15,0.05,1e1,20,22,23,22.10
15,0.05,1e2,20,21,22,21.75
15,0.05,1e3,20,21,22,21.35
15,0.05,1e4,20,21,22,21.55
15,0.05,1e5,20,20,22,21.30
15,0.05,1e6,20,21,22,21.35
15,0.05,1e7,20,20,22,21.25
15,0.05,1e8,20,20,22,21.35
15,0.1,1.,20,22,24,23.30
15,0.1,1e1,20,22,24,23.35
15,0.1,1e2,20,21,24,22.85
15,0.1,1e3,20,21,24,22.40
15,0.1,1e4,20,21,24,22.35
15,0.1,1e5,20,21,23,21.85
15,0.1,1e6,20,21,23,22.25
15,0.1,1e7,20,20,25,22.50
15,0.1,1e8,20,21,24,22.25
15,0.15,1.,20,23,27,25.10
15,0.15,1e1,20,23,27,24.35
15,0.15,1e2,20,22,27,24.30
15,0.15,1e3,20,22,26,23.75
15,0.15,1e4,20,22,25,23.65
15,0.15,1e5,20,21,26,23.35
15,0.15,1e6,20,21,25,23.25
15,0.15,1e7,20,21,25,22.90
15,0.15,1e8,20,21,25,22.90
15,0.2,1.,20,25,29,26.75
15,0.2,1e1,20,23,30,26.10
15,0.2,1e2,20,24,29,26.00
15,0.2,1e3,20,23,30,25.65
15,0.2,1e4,20,22,27,24.70
15,0.2,1e5,20,23,27,25.35
15,0.2,1e6,20,22,29,25.50
15,0.2,1e7,20,22,27,24.05
15,0.2,1e8,20,21,29,24.70
15,0.25,1.,20,25,31,28.90
15,0.25,1e1,20,26,32,28.20
15,0.25,1e2,20,23,34,28.10
15,0.25,1e3,20,23,32,26.10
15,0.25,1e4,20,23,31,26.70
15,0.25,1e5,20,24,31,26.55
15,0.25,1e6,20,22,32,26.55
15,0.25,1e7,20,23,33,26.05
15,0.25,1e8,20,21,32,25.85
15,0.3,1.,20,25,35,31.30
15,0.3,1e1,20,24,38,31.25
15,0.3,1e2,20,25,34,29.05
15,0.3,1e3,20,27,36,30.45
15,0.3,1e4,20,25,37,29.40
15,0.3,1e5,20,25,36,29.55
15,0.3,1e6,20,22,32,26.50
15,0.3,1e7,20,23,34,27.70
15,0.3,1e8,20,23,36,28.20
15,0.35,1.,20,28,40,33.25
15,0.35,1e1,20,28,43,32.65
15,0.35,1e2,20,26,42,32.55
15,0.35,1e3,20,25,43,32.10
15,0.35,1e4,20,26,43,33.00
15,0.35,1e5,20,23,42,31.90
15,0.35,1e6,20,22,43,30.45
15,0.35,1e7,20,25,38,31.30
15,0.35,1e8,20,22,41,30.15


==> results/jump_simplex_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.,20,10,10,10.00
3,0.0,1e1,20,11,11,11.00
3,0.0,1e2,20,10,10,10.00
3,0.0,1e3,20,10,10,10.00
3,0.0,1e4,20,10,10,10.00
3,0.0,1e5,20,9,9,9.00
3,0.0,1e6,20,9,9,9.00
3,0.0,1e7,20,9,9,9.00
3,0.0,1e8,20,9,9,9.00
3,0.05,1.,20,10,11,10.85
3,0.05,1e1,20,11,11,11.00
3,0.05,1e2,20,10,11,10.55
3,0.05,1e3,20,10,11,10.25
3,0.05,1e4,20,9,10,9.85
3,0.05,1e5,20,9,11,9.95
3,0.05,1e6,20,9,10,9.30
3,0.05,1e7,20,9,10,9.10
3,0.05,1e8,20,9,10,9.15
3,0.1,1.,20,11,11,11.00
3,0.1,1e1,20,10,12,11.00
3,0.1,1e2,20,10,11,10.85
3,0.1,1e3,20,10,11,10.60
3,0.1,1e4,20,10,11,10.45
3,0.1,1e5,20,9,11,10.40
3,0.1,1e6,20,9,11,9.80
3,0.1,1e7,20,9,10,9.75
3,0.1,1e8,20,9,10,9.60
3,0.15,1.,20,11,12,11.15
3,0.15,1e1,20,11,12,11.45
3,0.15,1e2,20,10,11,10.95
3,0.15,1e3,20,10,11,10.85
3,0.15,1e4,20,10,11,10.80
3,0.15,1e5,20,9,11,10.50
3,0.15,1e6,20,9,11,10.15
3,0.15,1e7,20,9,10,9.70
3,0.15,1e8,20,9,10,9.75
3,0.2,1.,20,11,13,11.75
3,0.2,1e1,20,11,12,11.55
3,0.2,1e2,20,11,12,11.10
3,0.2,1e3,20,10,11,10.95
3,0.2,1e4,20,10,12,10.85
3,0.2,1e5,20,9,11,10.55
3,0.2,1e6,20,10,11,10.25
3,0.2,1e7,20,9,11,10.00
3,0.2,1e8,20,9,11,10.00
3,0.25,1.,20,11,13,12.05
3,0.25,1e1,20,11,13,12.05
3,0.25,1e2,20,11,13,11.70
3,0.25,1e3,20,10,12,11.05
3,0.25,1e4,20,10,12,11.05
3,0.25,1e5,20,10,11,10.75
3,0.25,1e6,20,9,11,10.15
3,0.25,1e7,20,9,11,10.25
3,0.25,1e8,20,9,11,10.15
3,0.3,1.,20,12,14,12.55
3,0.3,1e1,20,11,14,12.15
3,0.3,1e2,20,11,12,11.55
3,0.3,1e3,20,10,12,11.25
3,0.3,1e4,20,10,12,11.30
3,0.3,1e5,20,10,12,10.95
3,0.3,1e6,20,9,12,10.50
3,0.3,1e7,20,9,11,10.20
3,0.3,1e8,20,9,11,10.15
3,0.35,1.,20,12,19,13.20
3,0.35,1e1,20,12,14,12.70
3,0.35,1e2,20,11,18,12.25
3,0.35,1e3,20,10,13,11.45
3,0.35,1e4,20,10,16,11.45
3,0.35,1e5,20,10,12,11.15
3,0.35,1e6,20,10,16,10.90
3,0.35,1e7,20,9,11,10.70
3,0.35,1e8,20,9,11,10.45
7,0.0,1.,20,15,15,15.00
7,0.0,1e1,20,15,15,15.00
7,0.0,1e2,20,15,15,15.00
7,0.0,1e3,20,15,15,15.00
7,0.0,1e4,20,15,15,15.00
7,0.0,1e5,20,14,14,14.00
7,0.0,1e6,20,14,14,14.00
7,0.0,1e7,20,14,14,14.00
7,0.0,1e8,20,14,14,14.00
7,0.05,1.,20,15,16,15.80
7,0.05,1e1,20,15,16,15.15
7,0.05,1e2,20,14,16,15.10
7,0.05,1e3,20,15,16,15.25
7,0.05,1e4,20,14,15,14.80
7,0.05,1e5,20,14,15,14.55
7,0.05,1e6,20,13,15,14.10
7,0.05,1e7,20,14,15,14.05
7,0.05,1e8,20,14,15,14.05
7,0.1,1.,20,15,16,15.80
7,0.1,1e1,20,15,16,15.45
7,0.1,1e2,20,14,16,15.35
7,0.1,1e3,20,14,16,15.20
7,0.1,1e4,20,14,16,15.20
7,0.1,1e5,20,14,16,14.80
7,0.1,1e6,20,14,16,14.60
7,0.1,1e7,20,14,15,14.40
7,0.1,1e8,20,14,15,14.25
7,0.15,1.,20,15,17,16.15
7,0.15,1e1,20,15,16,15.75
7,0.15,1e2,20,14,17,15.90
7,0.15,1e3,20,15,17,15.70
7,0.15,1e4,20,14,16,15.20
7,0.15,1e5,20,14,16,15.10
7,0.15,1e6,20,13,16,14.80
7,0.15,1e7,20,14,16,14.65
7,0.15,1e8,20,14,16,14.60
7,0.2,1.,20,15,18,16.45
7,0.2,1e1,20,15,18,16.30
7,0.2,1e2,20,15,17,15.95
7,0.2,1e3,20,15,18,15.70
7,0.2,1e4,20,14,17,15.60
7,0.2,1e5,20,14,16,15.45
7,0.2,1e6,20,14,17,15.55
7,0.2,1e7,20,14,19,15.15
7,0.2,1e8,20,14,16,15.05
7,0.25,1.,20,16,20,17.35
7,0.25,1e1,20,15,18,16.90
7,0.25,1e2,20,15,19,16.85
7,0.25,1e3,20,14,19,16.25
7,0.25,1e4,20,15,19,16.75
7,0.25,1e5,20,15,18,16.25
7,0.25,1e6,20,14,19,15.95
7,0.25,1e7,20,15,17,15.65
7,0.25,1e8,20,14,18,15.45
7,0.3,1.,20,16,21,18.85
7,0.3,1e1,20,15,23,17.95
7,0.3,1e2,20,15,19,17.30
7,0.3,1e3,20,15,30,17.80
7,0.3,1e4,20,14,30,17.60
7,0.3,1e5,20,14,21,16.75
7,0.3,1e6,20,14,22,16.35
7,0.3,1e7,20,14,19,15.90
7,0.3,1e8,20,14,21,16.40
7,0.35,1.,20,17,29,19.70
7,0.35,1e1,20,16,27,19.65
7,0.35,1e2,20,15,42,21.80
7,0.35,1e3,20,16,69,21.25
7,0.35,1e4,20,15,40,18.70
7,0.35,1e5,20,14,25,17.50
7,0.35,1e6,20,14,30,17.50
7,0.35,1e7,20,15,27,18.10
7,0.35,1e8,20,14,19,16.60
15,0.0,1.,20,22,22,22.00
15,0.0,1e1,20,22,22,22.00
15,0.0,1e2,20,22,22,22.00
15,0.0,1e3,20,22,22,22.00
15,0.0,1e4,20,21,21,21.00
15,0.0,1e5,20,21,21,21.00
15,0.0,1e6,20,21,21,21.00
15,0.0,1e7,20,21,21,21.00
15,0.0,1e8,20,21,21,21.00
15,0.05,1.,20,22,23,22.60
15,0.05,1e1,20,22,23,22.40
15,0.05,1e2,20,22,23,22.25
15,0.05,1e3,20,21,23,22.10
15,0.05,1e4,20,20,23,21.90
15,0.05,1e5,20,20,23,21.90
15,0.05,1e6,20,21,23,21.95
15,0.05,1e7,20,21,23,22.10
15,0.05,1e8,20,21,23,21.90
15,0.1,1.,20,22,24,22.80
15,0.1,1e1,20,22,25,23.15
15,0.1,1e2,20,22,25,23.00
15,0.1,1e3,20,21,24,22.75
15,0.1,1e4,20,21,23,22.20
15,0.1,1e5,20,21,24,22.65
15,0.1,1e6,20,21,24,22.45
15,0.1,1e7,20,21,24,22.15
15,0.1,1e8,20,21,24,22.30
15,0.15,1.,20,23,26,23.90
15,0.15,1e1,20,22,25,23.55
15,0.15,1e2,20,22,25,23.60
15,0.15,1e3,20,21,26,23.75
15,0.15,1e4,20,22,26,23.75
15,0.15,1e5,20,21,25,23.45
15,0.15,1e6,20,21,26,23.65
15,0.15,1e7,20,21,26,22.85
15,0.15,1e8,20,21,25,22.60
15,0.2,1.,20,22,28,25.40
15,0.2,1e1,20,23,28,25.20
15,0.2,1e2,20,22,27,24.35
15,0.2,1e3,20,21,27,24.70
15,0.2,1e4,20,22,30,24.45
15,0.2,1e5,20,21,29,24.10
15,0.2,1e6,20,20,29,23.80
15,0.2,1e7,20,21,30,24.30
15,0.2,1e8,20,22,31,24.15
15,0.25,1.,20,23,32,27.05
15,0.25,1e1,20,22,31,25.55
15,0.25,1e2,20,20,29,24.85
15,0.25,1e3,20,21,33,24.20
15,0.25,1e4,20,23,29,25.45
15,0.25,1e5,20,21,28,24.35
15,0.25,1e6,20,22,28,24.50
15,0.25,1e7,20,22,33,25.35
15,0.25,1e8,20,21,31,24.75
15,0.3,1.,20,24,81,30.30
15,0.3,1e1,20,23,65,29.60
15,0.3,1e2,20,23,53,30.05
15,0.3,1e3,20,21,52,26.90
15,0.3,1e4,20,20,35,27.15
15,0.3,1e5,20,21,88,33.75
15,0.3,1e6,20,21,60,28.10
15,0.3,1e7,20,22,999,74.35
15,0.3,1e8,20,21,34,26.65
15,0.35,1.,20,25,80,32.40
15,0.35,1e1,20,22,999,79.45
15,0.35,1e2,20,22,999,79.20
15,0.35,1e3,20,21,999,175.15
15,0.35,1e4,20,24,73,33.35
15,0.35,1e5,20,24,56,30.35
15,0.35,1e6,20,22,999,124.85
15,0.35,1e7,20,22,999,127.45
15,0.35,1e8,20,21,999,82.00


==> results/pureJac_ref_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.05,1.,20,9,10,9.90
3,0.1,1.,20,9,11,10.05
3,0.15,1.,20,10,11,10.30
3,0.2,1.,20,9,11,10.60
3,0.25,1.,20,10,12,10.80
3,0.3,1.,20,10,12,11.15
3,0.35,1.,20,10,12,11.25
3,0.40,1.,20,1,15,11.60
7,0.05,1.,20,13,14,13.95
7,0.1,1.,20,14,15,14.35
7,0.15,1.,20,14,16,15.00
7,0.2,1.,20,15,17,15.85
7,0.25,1.,20,15,18,16.65
7,0.3,1.,20,15,20,17.70
7,0.35,1.,20,17,23,19.55
7,0.40,1.,20,1,31,19.10
15,0.05,1.,20,22,23,22.10
15,0.1,1.,20,23,25,23.45
15,0.15,1.,20,23,27,25.15
15,0.2,1.,20,25,29,26.35
15,0.25,1.,20,26,32,28.75
15,0.3,1.,20,28,33,30.85
15,0.35,1.,20,27,38,33.20
15,0.40,1.,20,1,49,29.60
31,0.05,20,7,9,7.95
31,0.1,20,10,15,11.85
31,0.15,20,13,31,18.95
31,0.2,16,15,38,23.38
31,0.25,8,20,60,32.75


==> results/pureJac_simplex_3D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.0,20,12,12,12.00
3,0.05,1.0,20,13,14,13.90
3,0.1,1.0,20,14,15,14.05
3,0.15,1.0,20,14,16,15.00
3,0.2,1.0,20,15,16,15.10
3,0.25,1.0,20,15,16,15.40
3,0.3,1.0,20,15,17,15.85
7,0.0,1.0,20,18,18,18.00
7,0.05,1.0,20,19,19,19.00
7,0.1,1.0,20,19,20,19.20
7,0.15,1.0,20,20,20,20.00
7,0.2,1.0,20,20,21,20.50
7,0.25,1.0,20,20,22,20.85
7,0.3,1.0,20,21,23,22.05
15,0.0,1.0,20,25,25,25.00
15,0.05,1.0,20,25,26,25.35
15,0.1,1.0,20,25,27,26.60
15,0.15,1.0,20,26,28,26.95
15,0.2,1.0,20,27,30,28.15
15,0.25,1.0,20,27,32,29.25
15,0.3,1.0,20,27,32,30.15


==> results/simplex_Jac_cart_3D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.,20,11,11,11.00
3,0.05,1.,20,12,12,12.00
3,0.1,1.,20,12,14,12.65
3,0.15,1.,20,12,14,13.00
3,0.2,1.,20,13,14,13.55
3,0.25,1.,20,13,14,13.75
3,0.3,1.,20,13,24,14.85
3,0.35,1.,20,14,84,18.15
7,0.0,1.,20,18,18,18.00
7,0.05,1.,20,18,20,18.95
7,0.1,1.,20,19,20,19.60
7,0.15,1.,20,19,21,20.00
7,0.2,1.,20,20,22,20.65
7,0.25,1.,20,20,22,21.25
7,0.3,1.,20,20,76,26.05
7,0.35,1.,20,21,81,27.65
15,0.0,1.,1,27,27,27.00
15,0.05,1.,1,29,29,29.00
15,0.1,1.,1,29,29,29.00
15,0.15,1.,1,29,29,29.00
15,0.2,1.,1,31,31,31.00
15,0.25,1.,1,32,32,32.00
15,0.3,1.,1,34,34,34.00
15,0.35,1.,1,37,37,37.00


==> results/simplex_const_2D.csv <==
degree,distortion,count,min,max,avg
3,0.05,20,8,9,8.20
3,0.1,20,8,9,8.65
3,0.15,20,8,9,8.75
3,0.2,20,8,9,8.95
3,0.25,20,9,10,9.25
7,0.05,20,11,12,11.85
7,0.1,20,12,13,12.55
7,0.15,20,12,14,13.00
7,0.2,20,12,15,13.55
7,0.25,20,12,16,14.45
15,0.05,20,19,20,19.95
15,0.1,20,20,21,20.65
15,0.15,20,20,23,21.65
15,0.2,20,21,26,22.95
15,0.25,20,20,27,23.95
31,0.05,20,34,36,34.45
31,0.1,20,35,38,36.30
31,0.15,20,36,42,38.35
31,0.2,20,35,45,40.20
31,0.25,20,39,51,43.40


==> results/simplex_const_p_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.0,1.,1,8,8,8.00
4,0.0,1.,1,8,8,8.00
5,0.0,1.,1,9,9,9.00
6,0.0,1.,1,10,10,10.00
7,0.0,1.,1,11,11,11.00
8,0.0,1.,1,9,9,9.00
9,0.0,1.,1,10,10,10.00
10,0.0,1.,1,11,11,11.00
11,0.0,1.,1,12,12,12.00
12,0.0,1.,1,14,14,14.00
13,0.0,1.,1,16,16,16.00
14,0.0,1.,1,17,17,17.00
15,0.0,1.,1,20,20,20.00
16,0.0,1.,1,14,14,14.00
17,0.0,1.,1,15,15,15.00
18,0.0,1.,1,16,16,16.00
19,0.0,1.,1,17,17,17.00
20,0.0,1.,1,18,18,18.00
21,0.0,1.,1,20,20,20.00
22,0.0,1.,1,21,21,21.00
23,0.0,1.,1,22,22,22.00
24,0.0,1.,1,24,24,24.00
25,0.0,1.,1,25,25,25.00
26,0.0,1.,1,26,26,26.00
27,0.0,1.,1,27,27,27.00
28,0.0,1.,1,29,29,29.00
29,0.0,1.,1,30,30,30.00
30,0.0,1.,1,32,32,32.00
31,0.0,1.,1,33,33,33.00


==> results/simplex_const_p_3D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.,1.,1,11,11,11.00
4,0.,1.,1,11,11,11.00
5,0.,1.,1,12,12,12.00
6,0.,1.,1,15,15,15.00
7,0.,1.,1,18,18,18.00
8,0.,1.,1,14,14,14.00
9,0.,1.,1,15,15,15.00
10,0.,1.,1,17,17,17.00
11,0.,1.,1,19,19,19.00
12,0.,1.,1,21,21,21.00
13,0.,1.,1,23,23,23.00
14,0.,1.,1,25,25,25.00
15,0.,1.,1,27,27,27.00
16,0.,1.,1,20,20,20.00

